Impact of classification difficulty on the weight matrices spectra in Deep Learning and application to early-stopping

Much research effort has been devoted to explaining the success of deep learning. Random Matrix Theory (RMT) provides an emerging way to this end: spectral analysis of large random matrices involved in a trained deep neural network (DNN) such as weight matrices or Hessian matrices with respect to the stochastic gradient descent algorithm. To have more comprehensive understanding of weight matrices spectra, we conduct extensive experiments on weight matrices in different modules, e.g., layers, networks and data sets. Following the previous work of \cite{martin2018implicit}, we classify the spectra in the terminal stage into three main types: Light Tail (LT), Bulk Transition period (BT) and Heavy Tail(HT). These different types, especially HT, implicitly indicate some regularization in the DNNs. A main contribution from the paper is that we identify the difficulty of the classification problem as a driving factor for the appearance of heavy tail in weight matrices spectra. Higher the classification difficulty, higher the chance for HT to appear. Moreover, the classification difficulty can be affected by the signal-to-noise ratio of the dataset, or by the complexity of the classification problem (complex features, large number of classes) as well. Leveraging on this finding, we further propose a spectral criterion to detect the appearance of heavy tails and use it to early stop the training process without testing data. Such early stopped DNNs have the merit of avoiding overfitting and unnecessary extra training while preserving a much comparable generalization ability. These findings from the paper are validated in several NNs, using Gaussian synthetic data and real data sets (MNIST and CIFAR10).

==> reviews/editor-rev1.txt <==
Please see the reviewer comments.  The manuscript has several interesting ideas, but it requires a great deal of work before it could be considered useful to the community.


#1
The paper studies the spectra of weight matrices in deep networks. It proposes a novel early stopping criterion and studies the effect of the SNR of the dataset on the distribution of the singular values of the weights. I think the authors are unclear about how are their contributions different than other works in the field. The paper requires major revisions to elucidate what is novel and what is not. 

- How are this paper’s contributions different than 1) Martin & Mahoney’s and 2) Papyan’s works?
    - The classification of the weight spectra was proposed by Martin & Mahoney. 
    - “Different layers in neural networks: all weight matrices in different layers have spectrum transition driven by SNR;” — this was already observed by Papyan. 
    - “Different class numbers in input data: the spectrum transition is always observed in different class numbers, and the number of spikes is highly related with the number of classes” — this was also observed already by Papyan. 
    - Section 3.2.2 seems novel and should probably be emphasized more in the introduction. The early stopping criterion seems also novel.
- How are the spectra type assigned in table 2? Is it simply based on observation? Is it based on the distance to MP?
- The conclusions in the paper seem empirically unsupported given that they’re based on two architectures only (which are at least ten years old). Why wouldn’t you consider modern architectures and other tasks, beyond image classification?
- “HT always appears when SNR is low” — isn’t high SNR correlated with the emergence of outliers? I don’t see how is it related to the heavy tailed distribution of the bulk
- It is unclear what is the significance of the two generative models in Section 3 and how are they related to the rest of the paper.
- What is TP in figure 8 and 10?
- Similar experiments to those in Figures 13-16 already appeared in previous papers, e.g. by Martin & Mahoney. I’m not sure I understand the novelty. 
- Section 5.1 seems very repetitive. 
- Section 5.2 doesn’t read like a theoretical description of state-of-the-art DNNs. 
- “the largest spike of weight matrix in all layers becomes closer to the bulk when we enlarge SNR” — wouldn’t we expect the exact opposite? The spike is caused by class means and the bulk is caused by noise. If the SNR increases the outliers should be repelled from the bulk. 


